Coverage Error Optimal Confidence Intervals for Local Polynomial Regression

This paper studies higher-order inference properties of nonparametric local polynomial regression methods under random sampling. We prove Edgeworth expansions for $t$ statistics and coverage error expansions for interval estimators that (i) hold uniformly in the data generating process, (ii) allow for the uniform kernel, and (iii) cover estimation of derivatives of the regression function. The terms of the higher-order expansions, and their associated rates as a function of the sample size and bandwidth sequence, depend on the smoothness of the population regression function, the smoothness exploited by the inference procedure, and on whether the evaluation point is in the interior or on the boundary of the support. We prove that robust bias corrected confidence intervals have the fastest coverage error decay rates in all cases, and we use our results to deliver novel, inference-optimal bandwidth selectors. The main methodological results are implemented in companion \textsf{R} and \textsf{Stata} software packages.

==> simuls/output/lp_hmse_kepa_p1_d0_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.507446256080478,0.8752,0.899,1.65642176101311,2.32975930289255,0.384555422705892,2.040977183719,-0.0408150100487606,2.2889442928438
"2",-0.6,-0.309016994374948,0.355991362226109,0.8974,0.9286,0.734005449901377,0.983204598909528,-0.606051479699139,0.127953970202238,-0.800519092274642,0.182685506634885
"3",-0.2,-0.809016994374947,0.512447414707268,0.446,0.8578,0.601397840404476,0.798866255118727,-0.783808483022497,-0.182410642618022,-1.09246170645386,-0.29359545133513
"4",0.2,0.331564341956946,0.646514383632406,0.2308,0.8206,0.531898923317348,0.711471917467113,-0.297800626022134,0.234098297295214,-0.203088780567749,0.508383136899361
"5",0.6,0.0221358878492082,0.478698856261225,0.9286,0.932,0.643277532595407,0.86447152561851,-0.256854638629353,0.386422893966053,-0.390628603045635,0.473842922572873
"6",1,-0.027027027027027,0.483752502084527,0.9008,0.9052,1.70358670150205,2.39692255554137,-0.871481615058159,0.832105086443888,-1.20444411357967,1.1924784419617


==> simuls/output/lp_hmse_kepa_p1_d0_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.404082885995903,0.7692,0.9304,0.588895977707731,0.800790248044616,0.856228624465094,1.44512460217282,0.653761103909489,1.4545513519541
"2",-0.6,-0.309016994374948,0.273633304948773,0.8702,0.9496,0.262175245042089,0.348522214132513,-0.390816159959702,-0.128640914917613,-0.480021947897713,-0.1314997337652
"3",-0.2,-0.809016994374947,0.336635575300868,0.1894,0.9082,0.234343204405181,0.311668067492443,-0.744537487756673,-0.510194283351492,-0.932356619710654,-0.620688552218211
"4",0.2,0.331564341956946,0.611052071653847,0.0042,0.2124,0.174478044679762,0.232061316686307,-0.0995048714434786,0.0749731732362838,0.058684293646792,0.290745610333099
"5",0.6,0.0221358878492082,0.528795485417051,0.8884,0.8532,0.204546212607223,0.266189987279418,-0.0444265879957125,0.160119624611511,-0.0683080270208972,0.19788196025852
"6",1,-0.027027027027027,0.349941281034212,0.9422,0.9482,0.629687112235517,0.855646735419604,-0.342977778916891,0.286709333318625,-0.451766532851409,0.403880202568197


==> simuls/output/lp_hmse_kepa_p1_d0_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.356345815949203,0.6956,0.9236,0.446077007819836,0.605262500039432,0.900128383476251,1.34620539129609,0.73470828015,1.33997078018943
"2",-0.6,-0.309016994374948,0.235103658791142,0.8676,0.9444,0.200127688621216,0.265971331141995,-0.372145309993803,-0.172017621372587,-0.439859898933998,-0.173888567792003
"3",-0.2,-0.809016994374947,0.292815776822197,0.153,0.9326,0.177591542132862,0.236116721980278,-0.754859137069001,-0.577267594936139,-0.910095974682487,-0.673979252702209
"4",0.2,0.331564341956946,0.574701744822329,0.0034,0.1504,0.127458060466226,0.169311478745922,-0.0509548202780737,0.0765032401881526,0.115237979287324,0.284549458033246
"5",0.6,0.0221358878492082,0.497711617880451,0.8318,0.7604,0.150448690649568,0.196245532006059,-0.0200798028882624,0.130368887761305,-0.0367546290708677,0.159490902935191
"6",1,-0.027027027027027,0.322147273598054,0.9346,0.9422,0.462123705163364,0.62700765418306,-0.258453780892745,0.20366992427062,-0.334782836219402,0.292224817963657


==> simuls/output/lp_hmse_kepa_p1_d0_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.462355281847858,0.8624,0.9118,1.08860900533783,1.49169387540572,0.638258246232332,1.72686725157016,0.341745739128304,1.83343961453402
"2",-0.6,-0.309016994374948,0.341817999102197,0.8744,0.9404,0.473019520030903,0.63341208859171,-0.474174822766967,-0.00115530273606238,-0.624932657361234,0.00847943123047564
"3",-0.2,-0.809016994374947,0.441026496575911,0.316,0.8738,0.408509871432372,0.543235413131287,-0.7406376904373,-0.33212781900493,-0.999629595383584,-0.4563941822523
"4",0.2,0.331564341956946,0.645400664640729,0.0258,0.6416,0.337920753408154,0.450509869825222,-0.202386807447895,0.135533945960259,-0.0729658788817134,0.377543990943507
"5",0.6,0.0221358878492082,0.534704391661112,0.927,0.9306,0.399315650428304,0.525102413982545,-0.138834232434073,0.260481417994232,-0.204941926631169,0.320160487351377
"6",1,-0.027027027027027,0.401212249920464,0.922,0.926,1.18185051530523,1.62467966387879,-0.595679205183491,0.586171310121738,-0.815314019016616,0.809365644862171


==> simuls/output/lp_hmse_kepa_p1_d0_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.437775410707381,0.8278,0.9304,0.796127082192994,1.08415146827551,0.768906050954775,1.56503313314777,0.528930414887884,1.61308188316339
"2",-0.6,-0.309016994374948,0.315924930733666,0.8688,0.9438,0.345737548356563,0.460603163850898,-0.420347889167054,-0.0746103408104898,-0.536914470540205,-0.0763113066893082
"3",-0.2,-0.809016994374947,0.386174295307613,0.234,0.8902,0.308634737029281,0.410529090967037,-0.737850047772379,-0.429215310743099,-0.959721920072101,-0.549192829105063
"4",0.2,0.331564341956946,0.635465025387705,0.0086,0.4028,0.241205791599951,0.32097225172674,-0.146382516006086,0.0948232755938656,-0.000223178466131449,0.320749073260609
"5",0.6,0.0221358878492082,0.550850227447453,0.9088,0.8998,0.282028216699756,0.366911507496228,-0.0792704318886319,0.202757784811125,-0.114344036516278,0.25256747097995
"6",1,-0.027027027027027,0.373926401014507,0.9284,0.9294,0.861452057905443,1.17234503884723,-0.45707149924031,0.404380558665134,-0.609040505119479,0.563304533727749


==> simuls/output/lp_hmse_kepa_p1_d0_n5000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",0,0,0.152892971888228,0.8414,0.9364,0.303903446063987,0.412915804622993,-0.107698979189129,0.196204466874858,-0.207810059524623,0.205105745098369
"2",0.2,0.331564341956946,0.314373218700132,0.0722,0.8324,0.0847385758194069,0.108600707390683,0.2152929695189,0.300031545338306,0.252860949252892,0.361461656643575
"3",0.4,0.140688833771472,0.333097648557801,0.8456,0.9188,0.0745008084305975,0.0990231290324801,0.120950150790445,0.195450959221043,0.107419177397082,0.206442306429562
"4",0.6,0.0221358878492082,0.285597670034401,0.8568,0.9508,0.0806563660846734,0.107190758073737,-0.0044333024898015,0.0762230635948717,-0.0315280753285016,0.0756626827452355
"5",0.8,-0.0244503016760596,0.279378512960506,0.9392,0.9484,0.086477972371375,0.114652578193617,-0.0613043566045936,0.0251736157667817,-0.08306258754623,0.0315899906473869
"6",1,-0.027027027027027,0.256165933918716,0.9472,0.9568,0.234507845931732,0.318279082284233,-0.152822847304948,0.0816849986267845,-0.189794415412878,0.128484666871354


==> simuls/output/lp_hmse_kepa_p1_d0_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.419866409000699,0.7972,0.9344,0.666625748671782,0.907131583910377,0.820875667416745,1.48750141608853,0.60344663536697,1.51057821927735
"2",-0.6,-0.309016994374948,0.290753693673544,0.8674,0.947,0.293337863897468,0.389584316462626,-0.400402302592578,-0.107064438695109,-0.498767760592968,-0.109183444130343
"3",-0.2,-0.809016994374947,0.357182010316281,0.2068,0.9046,0.262896285211467,0.349471663904889,-0.740222470710263,-0.477326185498796,-0.943496175852205,-0.594024511947317
"4",0.2,0.331564341956946,0.622530035610555,0.0046,0.259,0.199503481379553,0.265154118717906,-0.11906627221601,0.0804372091635425,0.0336541380312576,0.298808256749165
"5",0.6,0.0221358878492082,0.537637356765899,0.9026,0.8806,0.233792895375599,0.304481053258034,-0.0572265800999261,0.176566315275673,-0.0860353591389446,0.21844569411909
"6",1,-0.027027027027027,0.361115320174243,0.9308,0.9436,0.71473441345907,0.97084275140882,-0.389127977304912,0.325606436154158,-0.515364911747117,0.455477839661704


==> simuls/output/lp_hmse_kepa_p2_d1_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.556132653810573,0.864,0.9228,22.6172650683929,48.0163012029385,-12.4485483705857,10.1687166978072,-23.323801878371,24.6924993245676
"2",-0.6,-4.48174824711233,0.486471892352464,0.5712,0.9184,2.84635597114941,5.57144704086964,-4.76196634669448,-1.91561037554509,-7.09468975445481,-1.52324271358518
"3",-0.2,2.76987274573569,0.547992180244638,0.2768,0.9056,2.03347856317842,4.03312845468357,0.298527128295912,2.33200569147433,0.539426022872384,4.57255447755595
"4",0.2,-0.82157941739522,0.574792031026213,0.035,0.6912,1.88456619352402,3.74745892835796,-0.090958010570663,1.79360818295335,-1.24103965020758,2.50641927815039
"5",0.6,-0.38954287981362,0.51505151358157,0.9338,0.9386,2.71393063199799,5.18386848192642,-1.85133801040872,0.862592621589266,-3.19708683841435,1.98678164351205
"6",1,0.0525931336742147,0.658692738238229,0.9302,0.9454,17.3705516818316,36.7233367103698,-8.02466275820228,9.34588892362927,-17.8123796560123,18.9109570543575


==> simuls/output/lp_hmse_kepa_p2_d1_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.419949691239833,0.908,0.9486,10.2710310125105,20.848705400915,-5.66906329219249,4.60196772031802,-10.0161244021324,10.8325809987826
"2",-0.6,-4.48174824711233,0.408208381621981,0.0408,0.9418,0.996690561462106,2.05499012577402,-3.92695300245586,-2.93026244099376,-5.40165346505977,-3.34666333928575
"3",-0.2,2.76987274573569,0.402875155488435,0.1668,0.942,1.00394821100586,1.97735599735553,1.47812910064194,2.48207731164781,1.88223473402606,3.85959073138159
"4",0.2,-0.82157941739522,0.424517509241768,0,0.4832,0.928575372329395,1.82651796702229,0.150402967835838,1.07897834016523,-0.805844202025605,1.02067376499668
"5",0.6,-0.38954287981362,0.468393024415726,0.9448,0.942,0.883051117224701,1.79070168687184,-0.869763290530207,0.013287826694493,-1.36753647052913,0.423165216342711
"6",1,0.0525931336742147,0.528424109027322,0.9472,0.9502,7.26118984692055,14.6872707656916,-3.43905462320788,3.82213522371266,-7.25861816949213,7.42865259619948


==> simuls/output/lp_hmse_kepa_p2_d1_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.39227295335425,0.9036,0.9546,8.01642267099125,16.2383986958766,-4.52411457152238,3.49230809946887,-7.83743999403143,8.40095870184513
"2",-0.6,-4.48174824711233,0.373496278249255,0.024,0.9428,0.804434056073178,1.59726761595615,-3.97575617958195,-3.17132212350877,-5.19545967038705,-3.59819205443091
"3",-0.2,2.76987274573569,0.365136944961406,0.1752,0.9342,0.821920579359272,1.61651890594381,1.73439644094588,2.55631702030515,2.07363291596303,3.69015182190685
"4",0.2,-0.82157941739522,0.384938299035618,0,0.4902,0.75995405693224,1.49274090473958,0.128737485002693,0.888691541934934,-0.809374499006395,0.683366405733185
"5",0.6,-0.38954287981362,0.434203845532927,0.9454,0.9406,0.680439022955679,1.3772187564135,-0.763059376127542,-0.0826203531718628,-1.12659213365053,0.250626622762969
"6",1,0.0525931336742147,0.469150297750049,0.9414,0.949,6.08485847547537,12.3230215881142,-2.94853616053659,3.13632231493878,-6.02009683047045,6.30292475764372


==> simuls/output/lp_hmse_kepa_p2_d1_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.483620179408318,0.8902,0.9372,16.7627857746748,34.4361362082954,-9.15556717090794,7.60721860376687,-16.778364209635,17.6577719986603
"2",-0.6,-4.48174824711233,0.474548236253016,0.2288,0.9334,1.75021919099033,3.56204782017308,-4.11585026557945,-2.36563107458912,-6.0423070287715,-2.48025920859841
"3",-0.2,2.76987274573569,0.487667830952704,0.2044,0.9368,1.51256394810647,2.99439761213443,0.825751155341174,2.33831510344764,1.2465945362189,4.24099214835334
"4",0.2,-0.82157941739522,0.514143836694287,0.0016,0.5978,1.3961156734273,2.76542693479827,0.0734220773920919,1.4695377508194,-0.962225829093337,1.80320110570494
"5",0.6,-0.38954287981362,0.507835476678362,0.9356,0.9454,1.70920259014276,3.3047479398427,-1.30309027035369,0.406112319789073,-2.20824371312264,1.09650422672005
"6",1,0.0525931336742147,0.61708741216488,0.9398,0.9458,11.7442386700362,24.0529910418114,-5.2240787785691,6.52015989146711,-11.5437253156346,12.5092657261769


==> simuls/output/lp_hmse_kepa_p2_d1_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.451431011764178,0.9006,0.9488,13.0488493812281,26.5583088943497,-7.20966722970292,5.8391821515252,-12.9413299002939,13.6169789940559
"2",-0.6,-4.48174824711233,0.445657948978219,0.072,0.9434,1.27326170856684,2.66618168064974,-3.92423320435998,-2.65097149579314,-5.65458028472265,-2.98839860407291
"3",-0.2,2.76987274573569,0.443149503962569,0.1772,0.9388,1.23085829665775,2.42848382842938,1.18379042263065,2.4146487192884,1.62648424442032,4.05496807284969
"4",0.2,-0.82157941739522,0.467253931006594,0,0.5242,1.13733040848984,2.24362268732507,0.139250320046304,1.27658072853615,-0.850241408563742,1.39338127876133
"5",0.6,-0.38954287981362,0.499978699642766,0.9516,0.9448,1.18694435484399,2.34753604365639,-1.02949787776019,0.157446477083796,-1.6937111850624,0.653824858593983
"6",1,0.0525931336742147,0.576532553746606,0.941,0.9472,9.04745330116396,18.3474944066128,-4.17138251373798,4.87607078742598,-8.97893994547134,9.36855446114149


==> simuls/output/lp_hmse_kepa_p2_d1_n5000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",0,4.71238898038469,0.27824752923557,0.8518,0.9544,6.25065022251885,12.6576933713795,1.57658628330984,7.82723650582868,-0.466267554643941,12.1914258167356
"2",0.2,-0.821579417395218,0.272211255792759,0.009,0.914,0.715032556065894,1.32897208026284,-0.426483679914692,0.288548876151205,-1.2833153490706,0.0456567311922435
"3",0.4,-0.81479980645895,0.283698496908849,0.9072,0.954,0.541551593423028,1.06310218749117,-1.04863868345411,-0.507087090031081,-1.39897352661294,-0.335871339121771
"4",0.6,-0.38954287981362,0.329962954258162,0.9476,0.9544,0.431910946931363,0.847787253971337,-0.642549342983224,-0.210638396051861,-0.824929114946856,0.022858139024481
"5",0.8,-0.100002720162039,0.331754818445351,0.9514,0.9526,0.694203585232699,1.01153693506406,-0.465230604939699,0.228972980293001,-0.605316483051912,0.40622045201215
"6",1,0.0525931336742147,0.333588842749975,0.9532,0.9644,4.71826918561379,9.55106397420854,-2.1425205045097,2.57574868110411,-4.62134376624287,4.92972020796567


==> simuls/output/lp_hmse_kepa_p2_d1_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.433658175508931,0.8996,0.9498,11.3002399682093,22.9608301158354,-6.27082713513509,5.02941283307425,-11.1687848163699,11.7920452994655
"2",-0.6,-4.48174824711233,0.424283402113291,0.0426,0.9422,1.09607670074704,2.28679063662346,-3.90139302365657,-2.80531632290953,-5.4745813250725,-3.18779068844904
"3",-0.2,2.76987274573569,0.419670072143509,0.1632,0.9422,1.09096919993023,2.153282835746,1.35164070719077,2.44260990712101,1.77344411820763,3.92672695395362
"4",0.2,-0.82157941739522,0.442458111346586,0,0.5136,1.00896286894784,1.98816328517542,0.147490985938292,1.15645385488614,-0.827523548862485,1.16063973631294
"5",0.6,-0.38954287981362,0.48232561614769,0.9504,0.9482,0.994073281763656,1.9999289739997,-0.919710402149871,0.0743628796137837,-1.46552045735083,0.534408516648869
"6",1,0.0525931336742147,0.550574516330274,0.949,0.9462,7.8850469545247,15.9709631678032,-3.78616768681872,4.09887926770597,-7.97258023133056,7.99838293647269


==> simuls/output/lp_hmse_kuni_p1_d0_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.462376588343596,0.877,0.9034,1.63630762964449,2.56627672004679,0.435222385073205,2.07153001471769,-0.190939060523976,2.37533765952282
"2",-0.6,-0.309016994374948,0.363508434075713,0.8406,0.9298,0.689846948092371,1.02619247044058,-0.530279425100134,0.159567522992238,-0.828165386876082,0.198027083564504
"3",-0.2,-0.809016994374947,0.45526212264744,0.2872,0.894,0.585343987870788,0.878673472958241,-0.693040981168672,-0.107696993297887,-1.15977064139711,-0.281097168438864
"4",0.2,0.331564341956946,0.477263949633799,0.271,0.9328,0.571601613082905,0.863407300503267,-0.321047075828499,0.250554537254406,-0.165349845623223,0.698057454880042
"5",0.6,0.0221358878492082,0.426834600741255,0.9246,0.9366,0.635096274365939,0.936340362465867,-0.244307881499087,0.390788392866852,-0.434565942529754,0.501774419936113
"6",1,-0.027027027027027,0.464459605638495,0.9184,0.9086,1.63137706145709,2.55477877990771,-0.855163747765395,0.776213313691696,-1.29434341753442,1.26043536237329


==> simuls/output/lp_hmse_kuni_p1_d0_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.326209979052525,0.8122,0.945,0.619718032984047,0.931438193317248,0.847447544689965,1.46716557767402,0.557020484682486,1.48845867799973
"2",-0.6,-0.309016994374948,0.24035550126112,0.7792,0.9494,0.259224110884989,0.388768941951576,-0.374899815474302,-0.115675704589312,-0.500852344011901,-0.112083402060325
"3",-0.2,-0.809016994374947,0.302578260242273,0.0658,0.9306,0.226190760038778,0.339709583995413,-0.681990721678657,-0.455799961639878,-0.959746783135981,-0.620037199140567
"4",0.2,0.331564341956946,0.348096064617759,0.0256,0.9412,0.212006295685265,0.318421657020718,-0.0119053935557097,0.200100902129555,0.160552400574532,0.47897405759525
"5",0.6,0.0221358878492082,0.315377775299328,0.9106,0.9436,0.226682974885118,0.339139370338611,-0.0622118272888044,0.164471147596314,-0.147979281226091,0.19116008911252
"6",1,-0.027027027027027,0.316284044138093,0.9436,0.9478,0.627735106100095,0.942932366080809,-0.343050337655751,0.284684768444343,-0.495437573477437,0.44749479260337


==> simuls/output/lp_hmse_kuni_p1_d0_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.247381812595224,0.8542,0.9418,0.502286440379241,0.752584489850722,0.84623941444083,1.34852585482007,0.634107655675494,1.38669214552622
"2",-0.6,-0.309016994374948,0.207365931608874,0.7704,0.9454,0.197410187654133,0.29613322294934,-0.35860603553992,-0.161195847885787,-0.454693411450287,-0.158560188500948
"3",-0.2,-0.809016994374947,0.262589978662081,0.0496,0.941,0.171612712320727,0.257607131466299,-0.704546285005066,-0.532933572684339,-0.929998982698764,-0.672391851232465
"4",0.2,0.331564341956946,0.312771037670199,0.019,0.926,0.1586348715056,0.238040449573629,0.0547050389221597,0.21333991042776,0.208481281555324,0.446521731128953
"5",0.6,0.0221358878492082,0.279162973343215,0.8804,0.9484,0.171405206689945,0.256842919216761,-0.0394649859989191,0.131940220691026,-0.104974127137659,0.151868792079102
"6",1,-0.027027027027027,0.287236393084649,0.937,0.9372,0.462942016730768,0.693979954949419,-0.258735279097236,0.20420673763353,-0.368388386083056,0.325591568866366


==> simuls/output/lp_hmse_kuni_p1_d0_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.397358860037101,0.881,0.9188,1.11582709214047,1.69358973564584,0.653492134846722,1.76931922698719,0.198932140962457,1.8925218766083
"2",-0.6,-0.309016994374948,0.318784245493579,0.7944,0.936,0.454965164005833,0.681827389488865,-0.433711471787815,0.0212536922180178,-0.645722030116574,0.0361053593722898
"3",-0.2,-0.809016994374947,0.396320759730757,0.1528,0.8994,0.395375153192953,0.593724809403337,-0.656752919400144,-0.261377766207191,-1.04660636578227,-0.45288155637893
"4",0.2,0.331564341956946,0.428451195784047,0.0902,0.9402,0.380642722405295,0.573009480094309,-0.182551514685235,0.19809120772006,0.00736558038044198,0.580375060474749
"5",0.6,0.0221358878492082,0.390703499818798,0.9242,0.9454,0.411114950871881,0.611040003281175,-0.141795711641339,0.269319239230542,-0.28611496459238,0.324925038688794
"6",1,-0.027027027027027,0.393495555421922,0.9304,0.922,1.13584378632897,1.73305926909776,-0.580118716035325,0.55572507029365,-0.87819060884529,0.854868660252466


==> simuls/output/lp_hmse_kuni_p1_d0_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.372174243753892,0.8522,0.9338,0.815675127074041,1.22976987839504,0.780100818690859,1.5957759457649,0.422755956087895,1.65252583448293
"2",-0.6,-0.309016994374948,0.277977785869106,0.7784,0.9424,0.342242437982805,0.513161969599812,-0.398521816849793,-0.0562793788669898,-0.562666859054342,-0.0495048894545287
"3",-0.2,-0.809016994374947,0.348200719624441,0.0942,0.912,0.297750308889186,0.447259278857078,-0.662473114545127,-0.364722805655941,-0.995961459249341,-0.548702180392263
"4",0.2,0.331564341956946,0.3882870472002,0.0418,0.9394,0.282857064257063,0.425380687522629,-0.0894307800566885,0.193426284200375,0.0969723121246747,0.522352999647304
"5",0.6,0.0221358878492082,0.351507324163175,0.9198,0.9454,0.303560999716598,0.453877697961654,-0.0923087182520579,0.21125228146454,-0.201666945487367,0.252210752474285
"6",1,-0.027027027027027,0.357043106581568,0.9396,0.9336,0.838307063356806,1.26313892079061,-0.448279526674615,0.390027536682193,-0.65548921504374,0.607649705746876


==> simuls/output/lp_hmse_kuni_p1_d0_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.351784222221915,0.827,0.9402,0.687630428936988,1.03446354540137,0.827608024183347,1.51523845312033,0.511227581547674,1.54569112694904
"2",-0.6,-0.309016994374948,0.256245101477682,0.7682,0.9508,0.29000413421721,0.434040379912099,-0.381394649095841,-0.091390514878631,-0.523040616428112,-0.0890002365160149
"3",-0.2,-0.809016994374947,0.321533761536128,0.0662,0.927,0.253662315305292,0.380702813694561,-0.671060723360693,-0.417398408055401,-0.975041617329884,-0.594338803635323
"4",0.2,0.331564341956946,0.365092610905199,0.028,0.9398,0.238925300543608,0.3583641883949,-0.0436772946525532,0.195248005891055,0.137013076246965,0.495377264641865
"5",0.6,0.0221358878492082,0.32996947680779,0.9116,0.949,0.256097128540977,0.383383104542107,-0.072723448326635,0.183373680214343,-0.169726742894848,0.21365636164726
"6",1,-0.027027027027027,0.33402656050319,0.9386,0.9396,0.70505407031025,1.05925804308147,-0.38200030640995,0.323053763900301,-0.562620855658866,0.496637187422605


==> simuls/output/lp_hmse_kuni_p2_d1_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.524919804060039,0.856,0.9244,21.7917598608924,58.5071131342755,-12.7762802760006,9.01547958489187,-28.8586694090282,29.6484437252471
"2",-0.6,-4.48174824711233,0.458442222417607,0.42,0.9268,2.67329559031881,6.33543679628561,-4.40371471670922,-1.73041912639042,-7.50438464585496,-1.16894784956936
"3",-0.2,2.76987274573569,0.511934159955152,0.1352,0.9206,1.87753554219964,4.84557485254783,0.0706339834815803,1.94816952568122,0.261169378513049,5.10674423106088
"4",0.2,-0.82157941739522,0.512583525168943,0.048,0.8178,1.8594272553861,4.8126621616471,-0.022377081537136,1.83705017384897,-1.96946491164948,2.84319724999762
"5",0.6,-0.38954287981362,0.469595920472635,0.9348,0.935,2.64750119725104,6.15583850442283,-1.78054612552735,0.866955071723676,-3.58761380563794,2.5682246987849
"6",1,0.0525931336742147,0.555158935042466,0.9318,0.9352,20.0142249124372,53.6791646929914,-9.47901364049321,10.535211271944,-26.1447992890764,27.5343654039149


==> simuls/output/lp_hmse_kuni_p2_d1_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.381701301105911,0.9098,0.947,10.5146960506223,26.3570510624115,-5.95969030488309,4.55500574573916,-12.9820145839243,13.3750364784872
"2",-0.6,-4.48174824711233,0.361363729751585,0.0422,0.9488,0.998160909270887,2.50868337645661,-3.81801325348295,-2.81985234421206,-5.67857655676395,-3.16989318030734
"3",-0.2,2.76987274573569,0.376483265452639,0.038,0.9414,0.931284596355483,2.33631018522137,1.31607555502338,2.24736015137886,1.71876359075809,4.05507377597947
"4",0.2,-0.82157941739522,0.375830501037941,0,0.7576,0.93374185135758,2.34162673646151,0.240450689571878,1.17419254092946,-1.24688032151722,1.09474641494429
"5",0.6,-0.38954287981362,0.38776962808973,0.9448,0.9496,0.932908697810934,2.31303767808758,-0.90182468519613,0.0310840126147987,-1.56691304739964,0.746124630687944
"6",1,0.0525931336742147,0.412685084849762,0.9484,0.9498,9.30493665771755,23.2654087866703,-4.5887082072957,4.71622845042186,-11.6070825690787,11.6583262175916


==> simuls/output/lp_hmse_kuni_p2_d1_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.356843523283236,0.8984,0.9476,8.19397404173849,20.4832873454346,-4.76881957946906,3.42515446226943,-10.0114421090369,10.4718452363977
"2",-0.6,-4.48174824711233,0.330770186298131,0.0272,0.9474,0.807375539221657,2.02185838129751,-3.88512276650967,-3.07774722728802,-5.44283341600654,-3.42097503470903
"3",-0.2,2.76987274573569,0.341053010162253,0.041,0.944,0.762529086008359,1.90972605248934,1.60460453244357,2.36713361845193,1.92095733458727,3.83068338707662
"4",0.2,-0.82157941739522,0.340451592033502,0,0.7784,0.765625519047755,1.91438598379304,0.224401801106657,0.990027320154412,-1.20289324782272,0.711492735970314
"5",0.6,-0.38954287981362,0.358790306117635,0.9428,0.9504,0.740001334127182,1.8424963837525,-0.795982327174626,-0.0559809930474433,-1.32697062206655,0.515525761685959
"6",1,0.0525931336742147,0.383598799453805,0.9432,0.945,7.28965717993045,18.2431187036228,-3.5718953536945,3.71776182623594,-8.92833714676705,9.31478155685573


==> simuls/output/lp_hmse_kuni_p2_d1_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.449461838365181,0.878,0.9362,16.8543620024304,42.940676779723,-9.54644211392301,7.30791988850748,-21.1132234710414,21.8274533086817
"2",-0.6,-4.48174824711233,0.426262403982785,0.1294,0.9372,1.68264377064315,4.15920364033447,-3.90568118535568,-2.22303741471252,-6.43294247289774,-2.27373883256326
"3",-0.2,2.76987274573569,0.456719028839337,0.067,0.9464,1.39931268315172,3.55237654408627,0.59484262656903,1.99415530972075,1.06165199823311,4.61402854231938
"4",0.2,-0.82157941739522,0.456269848368324,0.0036,0.7846,1.39497255500684,3.55015119982336,0.152451438094939,1.54742399310178,-1.55047585418665,1.99967534563671
"5",0.6,-0.38954287981362,0.442472922731448,0.9342,0.9426,1.66855252493578,4.02761177881142,-1.27164875669402,0.396903768241764,-2.45416498993859,1.57344678887283
"6",1,0.0525931336742147,0.502247381491597,0.9366,0.9326,14.246181777858,36.1862526997138,-6.73659226575972,7.50958951209822,-17.8213471418876,18.3649055578262


==> simuls/output/lp_hmse_kuni_p2_d1_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.409290876211809,0.8998,0.9402,13.4543007261541,33.846773064164,-7.63986480157217,5.81443592458193,-16.8323045015921,17.0144685625718
"2",-0.6,-4.48174824711233,0.393685490427027,0.0636,0.9468,1.26515336767211,3.18096909224575,-3.79166527077268,-2.52651190310058,-5.98399606064742,-2.80302696840167
"3",-0.2,2.76987274573569,0.414127308650962,0.0516,0.9412,1.14368350454762,2.87632494087008,0.98388137423851,2.12756487878613,1.46091144810522,4.3372363889753
"4",0.2,-0.82157941739522,0.414222781205206,2e-04,0.759,1.14075730735454,2.87368282237038,0.224523711255349,1.36528101860989,-1.35437467978862,1.51930814258175
"5",0.6,-0.38954287981362,0.414892104812191,0.9486,0.9478,1.21808879845501,3.00755064814663,-1.05782909845666,0.160259699998352,-1.93546899631877,1.07208165182786
"6",1,0.0525931336742147,0.453561483205773,0.941,0.9404,11.5029200950868,28.8449962856037,-5.6009446106952,5.90197548439159,-14.3501821548096,14.4948141307941


==> simuls/output/lp_hmse_kuni_p2_d1_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.393311931027924,0.899,0.9456,11.6094719123354,29.1322716505155,-6.59699881699403,5.01247309534135,-14.4302099935969,14.7020616569186
"2",-0.6,-4.48174824711233,0.37500803444462,0.044,0.9434,1.09517035621333,2.75218426952212,-3.78397673576717,-2.68880637955385,-5.76889455769558,-3.01671028817345
"3",-0.2,2.76987274573569,0.392258284825731,0.036,0.9472,1.01090085858805,2.54317416905906,1.1729943939852,2.18389525257325,1.61446539923328,4.15763956829234
"4",0.2,-0.82157941739522,0.391746667597515,0,0.7732,1.0144037551459,2.54840515018146,0.235253228557709,1.24965698370361,-1.29294345864097,1.25546169154048
"5",0.6,-0.38954287981362,0.399180523708691,0.9504,0.9518,1.03405967857364,2.56471554052138,-0.949521285247014,0.0845383933266302,-1.67636616210683,0.888349378414545
"6",1,0.0525931336742147,0.429138510937615,0.9502,0.9448,10.1468447848323,25.4099143020259,-5.08548993561916,5.06135484921313,-12.6723402536391,12.7375740483868


==> simuls/output/lp_hrbc_kepa_p1_d0_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.436116083258601,0.8774,0.8812,1.67423584306642,2.44179125486059,0.353641241640724,2.02787708470714,-0.128693296733373,2.31309795812722
"2",-0.6,-0.309016994374948,0.334709607422301,0.8976,0.9216,0.762258112770434,1.02046331137565,-0.617910982553549,0.144347130216885,-0.825117088189194,0.195346223186451
"3",-0.2,-0.809016994374947,0.563605498531815,0.388,0.7996,0.5915229675944,0.786130291877749,-0.744267185165867,-0.152744217571468,-1.05606635882261,-0.269936066944865
"4",0.2,0.331564341956946,0.467696517151393,0.6454,0.8898,0.632304588795259,0.844118973253694,-0.212801434926154,0.419503153869104,-0.151323243861149,0.692795729392545
"5",0.6,0.0221358878492082,0.406716520290991,0.9264,0.9218,0.705520091389656,0.94228848450778,-0.302669431657032,0.402850659732625,-0.431079773394737,0.511208711113047
"6",1,-0.027027027027027,0.378139711679863,0.9016,0.8966,1.72515616148536,2.54746116260054,-0.9129687343338,0.812187427151558,-1.31150169090973,1.2359594716908


==> simuls/output/lp_hrbc_kepa_p1_d0_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.280203763043521,0.9076,0.9408,0.710074349162511,0.966445765284398,0.728848761275454,1.43892311043797,0.527770194598791,1.49421595988319
"2",-0.6,-0.309016994374948,0.18649872787304,0.9418,0.9486,0.315331567748527,0.419200538779005,-0.443946847801182,-0.128615280052655,-0.519000438617743,-0.0997998998387381
"3",-0.2,-0.809016994374947,0.402281392102869,0.1638,0.7854,0.222965777709047,0.296569209877413,-0.68515268307138,-0.462186905362333,-0.888907561870699,-0.592338351993286
"4",0.2,0.331564341956946,0.283727541696474,0.6716,0.949,0.255327593944801,0.339381703293087,0.106999460322195,0.362327054266996,0.166340048523985,0.505721751817071
"5",0.6,0.0221358878492082,0.245602315380157,0.9368,0.9398,0.282829144447467,0.375411780344301,-0.111710271375232,0.171118873072234,-0.166788018765601,0.208623761578701
"6",1,-0.027027027027027,0.165453309307724,0.938,0.925,0.916871383347872,1.24961847565817,-0.488427215747136,0.428444167600737,-0.656190479119826,0.593427996538345


==> simuls/output/lp_hrbc_kepa_p1_d0_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.254515875083747,0.9022,0.941,0.523667096922357,0.710929041393646,0.811540767825357,1.33520786474771,0.653979505523117,1.36490854691676
"2",-0.6,-0.309016994374948,0.157913922702202,0.9362,0.9472,0.242202586692983,0.321946724843364,-0.413081827485064,-0.17087924079208,-0.469258986413596,-0.147312261570231
"3",-0.2,-0.809016994374947,0.368166750651523,0.1386,0.7854,0.166335063581851,0.22121188125129,-0.687786534896626,-0.521451471314775,-0.864300011121522,-0.643088129870232
"4",0.2,0.331564341956946,0.243828597602876,0.708,0.9454,0.194389631206157,0.258315614072157,0.164844289796094,0.35923392100225,0.209731103502053,0.46804671757421
"5",0.6,0.0221358878492082,0.211433222251896,0.9402,0.943,0.21478059125739,0.285425448795419,-0.0767838376615085,0.137996753595882,-0.119243340376275,0.166182108419143
"6",1,-0.027027027027027,0.135822800548294,0.9388,0.9386,0.709930238663794,0.966038095302217,-0.378370113279984,0.331560125383808,-0.50582186687024,0.460216228431978


==> simuls/output/lp_hrbc_kepa_p1_d0_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.368160316636346,0.8916,0.9064,1.23911343588189,1.71272937601934,0.499687780925979,1.73880121680787,0.178380369937215,1.89110974595656
"2",-0.6,-0.309016994374948,0.262367977230187,0.9222,0.9348,0.537091662861574,0.715333729406572,-0.533076629713503,0.00401503314806963,-0.667181576022029,0.048152153384541
"3",-0.2,-0.809016994374947,0.489755876205205,0.2864,0.7938,0.400602429690268,0.532552123223652,-0.70086006431984,-0.300257634629572,-0.964982898090648,-0.432430774866996
"4",0.2,0.331564341956946,0.379131502403802,0.6474,0.9276,0.443304917615623,0.588869853504223,-0.0571611576108293,0.386143760004793,0.0173344809295344,0.606204334433756
"5",0.6,0.0221358878492082,0.338028077579603,0.9364,0.9338,0.488935978702792,0.64749586079103,-0.210754172821637,0.278181805881155,-0.301226734212103,0.346269126578925
"6",1,-0.027027027027027,0.269177804986066,0.9108,0.8976,1.43983309984313,2.03418800750753,-0.743630220264242,0.696202879578889,-1.02893955781384,1.00524844969369


==> simuls/output/lp_hrbc_kepa_p1_d0_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.321107688680791,0.9024,0.925,0.940025101566758,1.28249514329238,0.631463522963811,1.57148862453057,0.381227087295809,1.66372223058819
"2",-0.6,-0.309016994374948,0.220893988237784,0.9272,0.9414,0.41135945012462,0.547233049427953,-0.483971533272856,-0.0726120831482357,-0.582145931097833,-0.0349128816698799
"3",-0.2,-0.809016994374947,0.445578658625652,0.2198,0.7908,0.297802548232427,0.396046133363863,-0.687436904872218,-0.389634356639791,-0.919914920902243,-0.52386878753838
"4",0.2,0.331564341956946,0.327969689629507,0.666,0.9348,0.335865735578208,0.446579998226994,0.0360612977920634,0.371927033370271,0.105155161560088,0.551735159787083
"5",0.6,0.0221358878492082,0.28430450384075,0.9364,0.9366,0.373223601844713,0.494889852813921,-0.152606974726863,0.22061662711785,-0.222965482590941,0.27192437022298
"6",1,-0.027027027027027,0.203930458783315,0.917,0.9062,1.16884862955682,1.60893480371433,-0.615103358088122,0.553745271468697,-0.831292993081139,0.777641810633188


==> simuls/output/lp_hrbc_kepa_p1_d0_n5000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",0,0,0.170733351737168,0.776,0.914,0.31589906951966,0.428893190344226,-0.0891092951771713,0.226789774342488,-0.201224566894767,0.227668623449459
"2",0.2,0.331564341956946,0.203995798581993,0.565,0.889,0.107872704568847,0.141737980734809,0.23987438025771,0.347747084826557,0.252249047384544,0.393987028119353
"3",0.4,0.140688833771472,0.191511311847753,0.945,0.953,0.0998635818511884,0.132763397746306,0.0975795267500937,0.197443108601282,0.0754287403838859,0.208192138130192
"4",0.6,0.0221358878492082,0.200351938795931,0.909,0.949,0.0976487313073862,0.129799720616373,-0.0177149010561131,0.0799338302512733,-0.0408956845713647,0.0889040360450084
"5",0.8,-0.0244503016760596,0.163637949992942,0.945,0.939,0.111258574781517,0.147588196264854,-0.078344220778539,0.0329143540029782,-0.0996560798775134,0.0479321163873405
"6",1,-0.027027027027027,0.141725606154255,0.948,0.94,0.330488158708544,0.449094499467774,-0.20356986039268,0.126918298315864,-0.258604052746614,0.19049044672116


==> simuls/output/lp_hrbc_kepa_p1_d0_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.294837236790185,0.915,0.9346,0.800604751857018,1.0895284210543,0.687548604880571,1.48815335673759,0.468609815595998,1.5581382366503
"2",-0.6,-0.309016994374948,0.199570747333102,0.9408,0.948,0.351500636827151,0.467128966398103,-0.457989941809351,-0.106489304982201,-0.541544067624662,-0.0744151012265588
"3",-0.2,-0.809016994374947,0.423454548833087,0.1816,0.786,0.25139605829835,0.334232660954337,-0.682645013847789,-0.431248955549439,-0.899009847441563,-0.564777186487226
"4",0.2,0.331564341956946,0.301870120936798,0.6584,0.9414,0.285807313974774,0.379264030370503,0.0793155154126911,0.365122829387463,0.14405096777692,0.523314998147423
"5",0.6,0.0221358878492082,0.258327086989897,0.944,0.9426,0.317651391508357,0.421872596127737,-0.127122333559126,0.19052905794923,-0.188286885308017,0.23358571081972
"6",1,-0.027027027027027,0.17883104804779,0.93,0.9282,1.0182273931451,1.39144440277773,-0.541774531945308,0.476452861199796,-0.724867269018156,0.666577133759572


==> simuls/output/lp_hrbc_kepa_p2_d1_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,1.04145094371763,0.3374,0.689,9.44505960370624,19.7012947364722,-9.81513680901493,-0.370077205308708,-13.3464636719743,6.3548310644979
"2",-0.6,-4.48174824711233,0.481797790860379,0.6212,0.8744,3.1578401448065,6.09807929487101,-5.06008230985625,-1.90224216504974,-7.41186304097312,-1.31378374610211
"3",-0.2,2.76987274573569,0.732038558864113,0.0966,0.6596,1.53136600386791,3.02269238330489,-0.0387285733343638,1.49263743053355,0.487204514081383,3.50989689738627
"4",0.2,-0.82157941739522,0.574887829312906,0.193,0.6262,2.03086043976798,3.99834813655113,-0.29228295837361,1.73857748139437,-1.46913906310642,2.52920907344471
"5",0.6,-0.38954287981362,0.600828954596309,0.9252,0.9146,2.7065692609992,4.65163685985243,-1.79973948410266,0.906829776896546,-2.94928372040464,1.70235313944781
"6",1,0.0525931336742147,1.08393725991983,0.8782,0.882,8.83792274536546,18.376857281516,-4.87663158558817,3.96129115977727,-9.1291684973464,9.24768878416959


==> simuls/output/lp_hrbc_kepa_p2_d1_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.582228454714465,0.6252,0.9306,7.04173907541663,14.2420319447257,-5.7108657733431,1.33087330207353,-7.1118673232181,7.13016462150755
"2",-0.6,-4.48174824711233,0.249945716245906,0.85,0.9444,2.07851074053678,4.084337197714,-5.10771964783382,-3.02920890729704,-6.50819703146264,-2.42385983374864
"3",-0.2,2.76987274573569,0.539109441460167,0.0494,0.7426,0.716198313825581,1.40692596505595,1.04001419622791,1.7562125100535,1.84311726882295,3.2500432338789
"4",0.2,-0.82157941739522,0.322883614706131,0.141,0.8752,1.40770606214088,2.77014251757895,-0.401680489914332,1.00602557222654,-1.70574687229677,1.06439564528217
"5",0.6,-0.38954287981362,0.431481147379725,0.9442,0.9038,1.12365132716804,2.17928444549768,-0.948999160897641,0.174652166270397,-1.53754893488328,0.641735510614409
"6",1,0.0525931336742147,0.663498290311774,0.9418,0.9386,5.67982147790655,11.490017768897,-2.8270225818912,2.85279889601535,-5.86250949018943,5.62750827870762


==> simuls/output/lp_hrbc_kepa_p2_d1_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.474938334734644,0.7602,0.9422,6.58682248299499,13.3362870387302,-4.60284676012488,1.98397572287012,-6.37746798936501,6.95881904936519
"2",-0.6,-4.48174824711233,0.213884018526732,0.8842,0.9484,1.84611910273444,3.62653838715061,-5.09366700758643,-3.24754790485199,-6.29460416604661,-2.66806577889601
"3",-0.2,2.76987274573569,0.488334518852646,0.0504,0.7832,0.588180585382561,1.15592012386876,1.32728493312409,1.91546551850665,2.08960445997006,3.24552458383883
"4",0.2,-0.82157941739522,0.276517755680733,0.19,0.9174,1.24978704336011,2.45647968988378,-0.52244571248277,0.727341330877337,-1.75280182666983,0.703677863213946
"5",0.6,-0.38954287981362,0.362063071124556,0.9458,0.9108,1.00142977055006,1.95332047208837,-0.884341573715031,0.117088196835028,-1.38677428937154,0.566546182716821
"6",1,0.0525931336742147,0.546354391458489,0.9422,0.9432,5.23195160896509,10.5924544591666,-2.57192163506299,2.66002997390209,-5.33900457670061,5.25344988246596


==> simuls/output/lp_hrbc_kepa_p2_d1_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.86081348679765,0.3994,0.7744,8.02821078285352,16.3375728497169,-8.26486362112402,-0.2366528382705,-10.0739837813887,6.26358906832827
"2",-0.6,-4.48174824711233,0.359653474470906,0.6544,0.9358,2.55687104038173,5.10944554444037,-4.98737939344211,-2.43050835306039,-6.98578445560131,-1.87633891116094
"3",-0.2,2.76987274573569,0.641636836708509,0.0716,0.6772,1.1274529491461,2.2159117322499,0.434616444717966,1.56206939386407,1.13693716063586,3.35284889288577
"4",0.2,-0.82157941739522,0.445722972662537,0.1608,0.7432,1.78332366743337,3.52102599042888,-0.272995540656033,1.51032812677734,-1.59675028191997,1.92427570850891
"5",0.6,-0.38954287981362,0.537031785103297,0.93,0.9198,1.79151479822506,3.32792775795416,-1.31039893585284,0.481115862372222,-2.20502507611421,1.12290268183995
"6",1,0.0525931336742147,0.922406799127382,0.8898,0.8952,7.1339493865507,14.5556471542797,-3.66349190681899,3.47045747973172,-6.91190390174704,7.64374325253267


==> simuls/output/lp_hrbc_kepa_p2_d1_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.718336913874046,0.4884,0.872,7.39056497768968,14.9470981948671,-7.01380315651451,0.376761821175138,-8.27914830112963,6.6679498937375
"2",-0.6,-4.48174824711233,0.297734776324133,0.774,0.9434,2.28850609302483,4.51222858814534,-5.05870318496912,-2.77019709194429,-6.73567718945246,-2.22344860130711
"3",-0.2,2.76987274573569,0.590179875986301,0.0556,0.7132,0.895511558131051,1.75672641595448,0.752007824884117,1.64751938301517,1.53917513190339,3.29590154785787
"4",0.2,-0.82157941739522,0.377142580640471,0.1428,0.8228,1.59100125110512,3.13348110254336,-0.315392372632291,1.27560887847283,-1.65795909444581,1.47552200809755
"5",0.6,-0.38954287981362,0.496480497126708,0.941,0.9038,1.35351247843368,2.58482520622716,-1.08117469103624,0.272337787397446,-1.79886016930414,0.785965036923023
"6",1,0.0525931336742147,0.783905311063247,0.9146,0.922,6.34092539045144,12.8660896281208,-3.20724877666624,3.13367661378522,-6.38913808491844,6.47695154320236


==> simuls/output/lp_hrbc_kepa_p2_d1_n5000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",0,4.71238898038469,0.293599807202804,0.849,0.946,6.24617706155732,12.644798817576,1.19882024619296,7.44499730775028,-0.707856799426812,11.9369420181492
"2",0.2,-0.821579417395218,0.191695437356222,0.587,0.911,1.11439251681028,2.18138077259642,-0.964382998498061,0.150009518312218,-1.88064403540574,0.300736737190673
"3",0.4,-0.81479980645895,0.227566708280688,0.909,0.941,0.806346893268447,1.5834681778265,-1.20762861844635,-0.401281725177902,-1.64936740677292,-0.0658992289464172
"4",0.6,-0.38954287981362,0.255486062851736,0.938,0.939,0.690799689585561,1.3573308487498,-0.767578888718188,-0.0767791991326266,-1.08609205862516,0.271238790124634
"5",0.8,-0.100002720162039,0.251984847199622,0.934,0.951,0.816035544366894,1.56309826400609,-0.51842188070365,0.297613663663245,-0.868193751282596,0.694904512723497
"6",1,0.0525931336742147,0.301927126451242,0.939,0.944,6.01694582257363,12.1759908941603,-2.941053455623,3.07589236695063,-6.10726485819016,6.0687260359701


==> simuls/output/lp_hrbc_kepa_p2_d1_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.634969966056248,0.5606,0.9154,7.19029492635774,14.5530110567396,-6.22418128024964,0.966113646108094,-7.51258846759352,7.04042258914603
"2",-0.6,-4.48174824711233,0.268402876148754,0.8148,0.9484,2.16451035454316,4.25532579600778,-5.07498875903542,-2.91047840449226,-6.57572507485915,-2.32039927885138
"3",-0.2,2.76987274573569,0.562891606935125,0.0478,0.727,0.781016925726412,1.5345440537137,0.91071387470983,1.69173080043624,1.70911742782867,3.24366148154237
"4",0.2,-0.82157941739522,0.34501515190808,0.1352,0.8612,1.47799866783476,2.9090317989006,-0.364430334112704,1.11356833372206,-1.68653208930139,1.22249970959922
"5",0.6,-0.38954287981362,0.460940929622347,0.9412,0.9072,1.19644757607067,2.31306371239251,-0.978277068210963,0.218170507859706,-1.59785975011929,0.715203962273221
"6",1,0.0525931336742147,0.707380050273397,0.9328,0.9334,6.02161711515495,12.195411354752,-3.0617468929148,2.95987022224016,-6.3015892045611,5.89382215019094


==> simuls/output/lp_hrbc_kuni_p1_d0_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.371682099907351,0.8758,0.901,1.63759799994453,2.56104795840585,0.409773546498893,2.04737154644342,-0.190119274144734,2.37092868426112
"2",-0.6,-0.309016994374948,0.296896264158002,0.8896,0.9248,0.741306492156164,1.10672338240568,-0.587635373298546,0.153671118857619,-0.864304601936552,0.242418780469128
"3",-0.2,-0.809016994374947,0.466490056598144,0.3296,0.863,0.598393023811039,0.894213669626269,-0.703431052309038,-0.105038028498001,-1.15920197198574,-0.264988302359474
"4",0.2,0.331564341956946,0.381026502603943,0.6062,0.9102,0.645746449554332,0.971617692942789,-0.24576904535398,0.399977404200352,-0.177682701130822,0.793934991811969
"5",0.6,0.0221358878492082,0.347717520232472,0.9232,0.9282,0.702390267541627,1.04452739393622,-0.297486754701841,0.404903512839784,-0.489578431501561,0.554948962434661
"6",1,-0.027027027027027,0.323233965134172,0.917,0.9072,1.66370973136802,2.60778868662662,-0.883135935904543,0.780573795463473,-1.34731953614663,1.26046915047999


==> simuls/output/lp_hrbc_kuni_p1_d0_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.242081382207274,0.9056,0.9376,0.725412975811274,1.09189105531205,0.727280714921292,1.45269369073257,0.460737110591741,1.55262816590379
"2",-0.6,-0.309016994374948,0.15537559888757,0.936,0.9474,0.316070681883494,0.474130938910393,-0.440844135710456,-0.124773453826962,-0.546168074529419,-0.0720371356190257
"3",-0.2,-0.809016994374947,0.339174757466369,0.1442,0.8432,0.22515579522751,0.337705226726879,-0.65228850589147,-0.42713271066396,-0.93337304110523,-0.595667814378352
"4",0.2,0.331564341956946,0.217113658021633,0.7028,0.9482,0.267042311237156,0.400783276026921,0.103571750799409,0.370614062036565,0.140046133430515,0.540829409457435
"5",0.6,0.0221358878492082,0.243623421725236,0.9344,0.9354,0.264943215699682,0.395336091954647,-0.0957821949847605,0.169161020714922,-0.176293208966809,0.219042882987839
"6",1,-0.027027027027027,0.139488605648177,0.9388,0.922,0.946099546338519,1.4270325681234,-0.500941686996298,0.445157859342221,-0.747097249306284,0.679935318817111


==> simuls/output/lp_hrbc_kuni_p1_d0_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.221021244420548,0.9002,0.9406,0.532304895638931,0.798299784834324,0.813343045142649,1.34564794078158,0.605959831671775,1.4042596165061
"2",-0.6,-0.309016994374948,0.131262143820603,0.9342,0.9464,0.242944031322108,0.364463649702051,-0.410742865434133,-0.167798834112024,-0.490570657811556,-0.126107008109504
"3",-0.2,-0.809016994374947,0.309079672782243,0.1282,0.8362,0.16828126323015,0.252377905287279,-0.658801112808403,-0.490519849578254,-0.897871667358478,-0.645493762071199
"4",0.2,0.331564341956946,0.184581840442066,0.7482,0.945,0.204258552974504,0.306384901327509,0.164088386942109,0.368346939916613,0.184300105739093,0.490685007066602
"5",0.6,0.0221358878492082,0.209483363454459,0.9274,0.9348,0.201349286996641,0.301196469361243,-0.0654770580720809,0.135872228924561,-0.127140812904584,0.174055656456659
"6",1,-0.027027027027027,0.114508488093623,0.9354,0.9382,0.732680058113051,1.10074897925667,-0.389944275134974,0.342735782978078,-0.57189366013314,0.528855319123528


==> simuls/output/lp_hrbc_kuni_p1_d0_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.319048543638014,0.8994,0.9104,1.27377646504474,1.94785903305947,0.490152682490634,1.76392914753537,0.0521950943571121,2.00005412741658
"2",-0.6,-0.309016994374948,0.224236016980035,0.9098,0.937,0.534649364981866,0.802039036160786,-0.523402194504043,0.0112471704778233,-0.711059144766781,0.090979891394006
"3",-0.2,-0.809016994374947,0.411394429620683,0.2368,0.8518,0.404057578299967,0.603910098173547,-0.658426127802649,-0.254368549502681,-1.03712045021108,-0.433210352037533
"4",0.2,0.331564341956946,0.301592521390229,0.6226,0.9378,0.456573832721543,0.683630971339014,-0.0763876411170076,0.380186191604536,-0.00861266058543076,0.675018310753582
"5",0.6,0.0221358878492082,0.303983280528796,0.9354,0.9342,0.47734466381357,0.709758435174329,-0.197057413020483,0.280287250793089,-0.331382621181967,0.378375813992359
"6",1,-0.027027027027027,0.229585904073383,0.9186,0.9006,1.47653381041744,2.30657326947262,-0.763901135708085,0.712632674709355,-1.17344857335859,1.13312469611403


==> simuls/output/lp_hrbc_kuni_p1_d0_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.277475902842625,0.9052,0.9252,0.96511992714134,1.45691387737947,0.625217575947509,1.59033750308885,0.286049125536581,1.74296300291605
"2",-0.6,-0.309016994374948,0.184495218896433,0.9238,0.9468,0.412511352012403,0.61927663598434,-0.479164811401921,-0.0666534593895186,-0.619509807944713,-0.000233171960373905
"3",-0.2,-0.809016994374947,0.376518206324213,0.18,0.8464,0.299739903228846,0.449059829166244,-0.647355603317972,-0.347615700089127,-0.975195064571389,-0.526135235405146
"4",0.2,0.331564341956946,0.254899865494732,0.6714,0.9388,0.348530806567345,0.523658402547577,0.0269253104161813,0.375456116983527,0.0784342634999913,0.602092666047568
"5",0.6,0.0221358878492082,0.272514755969397,0.9348,0.9348,0.353915809760552,0.52725000295274,-0.134802997805826,0.219112811954726,-0.237797896750589,0.289452106202149
"6",1,-0.027027027027027,0.17450607995119,0.9218,0.9104,1.20588158540556,1.838066230969,-0.631543260067448,0.574338325338107,-0.947890109896521,0.890176121072478


==> simuls/output/lp_hrbc_kuni_p1_d0_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.255911052341888,0.9168,0.9304,0.818355118603474,1.23139487347782,0.68475879608213,1.5031139146856,0.389722284569694,1.62111715804752
"2",-0.6,-0.309016994374948,0.166543751952628,0.9324,0.9486,0.352392591938873,0.528005811732543,-0.454176986916639,-0.101784394977767,-0.57326872796707,-0.0452629162345257
"3",-0.2,-0.809016994374947,0.355440656588734,0.1552,0.8414,0.25353821608707,0.379701945199239,-0.646686397101757,-0.393148181014686,-0.948986461600681,-0.569284516401441
"4",0.2,0.331564341956946,0.232375852430908,0.6692,0.9424,0.298259327993321,0.446343153675784,0.0733404770977066,0.371599805091028,0.118381684560391,0.564724838236174
"5",0.6,0.0221358878492082,0.256400214291451,0.9328,0.9384,0.298513028998345,0.445851170361387,-0.110268596785499,0.188244432212846,-0.199724417393684,0.246126752967703
"6",1,-0.027027027027027,0.153701336987641,0.9374,0.9208,1.04379507310236,1.57761436592291,-0.556788042593523,0.487007030508838,-0.813330421558396,0.764283944364509


==> simuls/output/lp_hrbc_kuni_p2_d1_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.878335475969775,0.413,0.835,11.0072547585919,28.4988419351943,-10.556957709823,0.450297048768911,-16.1608042608906,12.3380376743038
"2",-0.6,-4.48174824711233,0.418410057166845,0.592,0.8986,3.19568807932,7.79258368836079,-4.97884374169263,-1.78315566237264,-8.30721267286924,-0.514628984508451
"3",-0.2,2.76987274573569,0.629923576181946,0.1002,0.7818,1.59796270047576,3.97417757194584,-0.17547317531917,1.42248952515659,0.271466046011455,4.2456436179573
"4",0.2,-0.82157941739522,0.490647454067361,0.1996,0.785,2.15092186294986,5.46249815509772,-0.293512802230252,1.8574090607196,-2.44042213540005,3.02207601969765
"5",0.6,-0.38954287981362,0.515715830395479,0.9276,0.9282,2.72347014703727,5.93732676618741,-1.77748467510064,0.945985471936629,-3.48654355673269,2.45078320945473
"6",1,0.0525931336742147,0.901042692657826,0.8856,0.9216,10.5461521151392,27.2851373293293,-5.51935336387163,5.02679875126756,-13.6432511077786,13.6418862215508


==> simuls/output/lp_hrbc_kuni_p2_d1_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.472773661483648,0.7394,0.9428,8.48905116144707,21.2019061127116,-6.05695069767825,2.43210046376883,-10.587467117343,10.6144389953686
"2",-0.6,-4.48174824711233,0.211599497415972,0.8672,0.948,2.23559755280018,5.59570988042555,-5.18650045982331,-2.95090290702314,-7.26795874174487,-1.67224886131932
"3",-0.2,2.76987274573569,0.467321114517423,0.0478,0.8434,0.750220021074237,1.87268463754381,0.948103243825728,1.69832326489996,1.77359254533304,3.64627718287684
"4",0.2,-0.82157941739522,0.274345841327589,0.1542,0.9332,1.50210517659293,3.76593074824893,-0.402644891965546,1.09946028462739,-2.42098680843949,1.34494393980943
"5",0.6,-0.38954287981362,0.337678803694052,0.943,0.9338,1.29161993433226,3.18842227258143,-1.01970260966107,0.27191732467119,-2.0137479228796,1.17467434970182
"6",1,0.0525931336742147,0.531714494063035,0.9442,0.948,7.02049770637617,17.5162102489261,-3.52537805968772,3.49511964668846,-9.08403796180056,8.43217228712553


==> simuls/output/lp_hrbc_kuni_p2_d1_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.38177049705443,0.8508,0.9418,8.03339110836471,20.049513364089,-5.07712545326428,2.95626565510045,-9.85921415736295,10.190299206726
"2",-0.6,-4.48174824711233,0.180765991202373,0.8914,0.9502,1.9911127836131,4.98264729991891,-5.16341763944785,-3.17230485583475,-6.98519827562009,-2.00255097570117
"3",-0.2,2.76987274573569,0.420435143769746,0.0538,0.8688,0.620989682870691,1.55109568446762,1.26319905928241,1.88418874215311,1.99851002787839,3.54960571234601
"4",0.2,-0.82157941739522,0.23419246097659,0.2176,0.9478,1.34217572451961,3.36170161151453,-0.538994997378735,0.803180727140873,-2.37089286699151,0.990808744523023
"5",0.6,-0.38954287981362,0.287270499667474,0.9374,0.9276,1.13737788309007,2.832820640054,-0.950112697414247,0.187265185675826,-1.80648018111555,1.02634045893846
"6",1,0.0525931336742147,0.441747201617268,0.9412,0.944,6.31936878731178,15.7935533718686,-3.1371292719651,3.18223951534666,-7.89652430525914,7.89702906660943


==> simuls/output/lp_hrbc_kuni_p2_d1_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.72020111906756,0.4758,0.883,9.39121217123283,23.6460007834866,-8.79556187832327,0.595650292909565,-12.814309802923,10.8316909805635
"2",-0.6,-4.48174824711233,0.305147369743087,0.6804,0.9354,2.7067888806514,6.83966535462231,-5.04461896892569,-2.33783008827429,-7.88757752496934,-1.04791217034703
"3",-0.2,2.76987274573569,0.558330091074918,0.064,0.8092,1.16640032072636,2.90899768271586,0.298364630309568,1.46476495103593,1.04615708464829,3.95515476736415
"4",0.2,-0.82157941739522,0.379142420229414,0.1722,0.8752,1.8971693495059,4.80244209073309,-0.276381039093422,1.62078831041248,-2.48434916426594,2.31809292646716
"5",0.6,-0.38954287981362,0.446354868492283,0.9248,0.9342,1.87596763282972,4.42195874321046,-1.3223527720471,0.553614860782616,-2.67420030293769,1.74775844027278
"6",1,0.0525931336742147,0.756895764811317,0.9034,0.9256,8.59972963588505,21.6935543957249,-4.32567898478596,4.27405065109911,-10.8602106982601,10.8333436974649


==> simuls/output/lp_hrbc_kuni_p2_d1_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.588235389728122,0.6048,0.9296,8.86201700105861,22.1697024263452,-7.40609107925933,1.45592592179928,-11.4333175024358,10.7363849239094
"2",-0.6,-4.48174824711233,0.251138590398239,0.7972,0.946,2.47249785664983,6.22494197537816,-5.15851319641802,-2.6860153397682,-7.60739268412354,-1.38245070874539
"3",-0.2,2.76987274573569,0.511922869677479,0.0486,0.8288,0.929621300002907,2.3153535461602,0.634605520254253,1.56422682025716,1.48377458066871,3.79912812682891
"4",0.2,-0.82157941739522,0.321430248119607,0.1504,0.9074,1.68636313770795,4.23816814434466,-0.306533432981321,1.37982970472663,-2.44265981112872,1.79550833321595
"5",0.6,-0.38954287981362,0.392771359948438,0.936,0.9324,1.51603739091783,3.68397556397597,-1.13578217009179,0.380255220826036,-2.30309681303382,1.38087875094213
"6",1,0.0525931336742147,0.632684625529507,0.9202,0.938,7.76450836141087,19.4786465386865,-3.90569887753736,3.85880948387352,-10.0230405165973,9.45560602208926


==> simuls/output/lp_hrbc_kuni_p2_d1_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.517171751421879,0.6766,0.9354,8.68585522242902,21.7074828250312,-6.63112101070625,2.05473421172274,-10.9007925276645,10.8066902973667
"2",-0.6,-4.48174824711233,0.226825381159164,0.8312,0.9478,2.33354539368886,5.84429083527728,-5.15598596282862,-2.82244056913976,-7.38552752581457,-1.54123669053728
"3",-0.2,2.76987274573569,0.485229899652544,0.0458,0.8488,0.818090955861165,2.04451085208135,0.817690175480852,1.63578113134202,1.64517561660133,3.68968646868269
"4",0.2,-0.82157941739522,0.293530624745571,0.1504,0.9278,1.57165112497423,3.94722797328828,-0.361091243098504,1.21055988187573,-2.43045817879921,1.51676979448908
"5",0.6,-0.38954287981362,0.355600819961076,0.9388,0.9306,1.38162439282055,3.40452912518735,-1.05060163746263,0.331022755357925,-2.09841993128629,1.30610919390107
"6",1,0.0525931336742147,0.5692403112553,0.9428,0.9432,7.39134523192647,18.470478528683,-3.78015581959471,3.61118941233177,-9.64025949442798,8.83021903425494


==> simuls/output/lp_hus_kepa_p1_d0_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.320124599982039,0.8894,0.8732,1.79282828670653,2.76079828744613,0.285617351445276,2.0784456381518,-0.276064429100482,2.48473385834565
"2",-0.6,-0.309016994374948,0.25543585353214,0.9094,0.9186,0.863060921822332,1.17339078550848,-0.699476136995685,0.163584784826649,-0.900067884323269,0.273322901185209
"3",-0.2,-0.809016994374947,0.242488140887497,0.8732,0.9098,0.863934502461044,1.17136485924783,-1.13379615395976,-0.269861651498721,-1.38666966008215,-0.215304800834314
"4",0.2,0.331564341956946,0.325756316922369,0.7602,0.8882,0.778183989863685,1.04964889119807,-0.181527220035415,0.596656769828268,-0.216259532698551,0.833389358499517
"5",0.6,0.0221358878492082,0.381307149522423,0.9258,0.9278,0.74858754691092,0.994378301045878,-0.322681379972843,0.425906166938078,-0.454545788007257,0.539832513038624
"6",1,-0.027027027027027,0.252510153553422,0.9062,0.8874,1.83189847377154,2.84706531288636,-0.943114885754073,0.888783588017467,-1.43320728796683,1.41385802491954


==> simuls/output/lp_hus_kepa_p1_d0_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.204646138186551,0.8596,0.8874,1.23991317158859,1.79857747321412,0.453471496752666,1.69338466834126,0.164325605828126,1.96290307904225
"2",-0.6,-0.309016994374948,0.0805517214234547,0.9496,0.9458,0.486759631009841,0.646457786313834,-0.548406631566102,-0.0616470005562591,-0.632730302448029,0.013727483865805
"3",-0.2,-0.809016994374947,0.0947668922159815,0.9338,0.9362,0.445614244300102,0.591527384975242,-1.01296723969741,-0.56735299539731,-1.10140064977222,-0.509873264796977
"4",0.2,0.331564341956946,0.100392737634215,0.9412,0.9428,0.433118763494059,0.575302410369726,0.106001491155432,0.539120254649492,0.0446777730229828,0.619980183392709
"5",0.6,0.0221358878492082,0.217637349536124,0.9328,0.9448,0.311326866736578,0.413591031246759,-0.129380122525032,0.181946744211547,-0.185834373360264,0.227756657886495
"6",1,-0.027027027027027,0.0357236259916507,0.8922,0.8802,1.76739870974066,2.67040950273329,-0.917011003102173,0.850387706638484,-1.36203875526277,1.30837074747052


==> simuls/output/lp_hus_kepa_p1_d0_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.142656325796422,0.902,0.9196,0.890505400162782,1.22186006058245,0.615711048463094,1.50621644862588,0.414148373287517,1.63600843386996
"2",-0.6,-0.309016994374948,0.0630442202470503,0.9414,0.9456,0.386449095123017,0.51341221015576,-0.500411624489421,-0.113962529366404,-0.567228331348823,-0.0538161211930638
"3",-0.2,-0.809016994374947,0.0711677739549008,0.945,0.9476,0.362053231788803,0.481487919381596,-0.981390889706264,-0.619337657917461,-1.049900211144,-0.568412291762408
"4",0.2,0.331564341956946,0.073596740368074,0.945,0.9426,0.354685282044868,0.471224729921569,0.148578814698126,0.503264096742994,0.0950632710567112,0.56628800097828
"5",0.6,0.0221358878492082,0.174041556607553,0.9308,0.9438,0.246947287012442,0.328439630111181,-0.0977465177977397,0.149200769214702,-0.140785870997789,0.187653759113393
"6",1,-0.027027027027027,0.0476218940565055,0.907,0.8938,1.45761266929822,2.06900461790398,-0.754236243837526,0.703376425460702,-1.06101727754561,1.00798734035839


==> simuls/output/lp_hus_kepa_p1_d0_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.114915217881633,0.8932,0.8794,1.79523792312158,2.78103495914091,0.139900951700155,1.93513887482174,-0.368995903523183,2.41203905561774
"2",-0.6,-0.309016994374948,0.145031201733294,0.931,0.927,0.739034785973437,0.985296227367541,-0.665558660467223,0.0734761255062121,-0.802475822036766,0.182820405330776
"3",-0.2,-0.809016994374947,0.168879770323179,0.9106,0.9242,0.670922051784481,0.889870402570403,-1.09559952054548,-0.424677468760996,-1.25696419371233,-0.367093791141925
"4",0.2,0.331564341956946,0.211231015157074,0.843,0.9166,0.619461497739556,0.822432210800523,-0.0287859981566762,0.59067549958288,-0.0765849541963679,0.745847256604156
"5",0.6,0.0221358878492082,0.291056957773841,0.9374,0.9384,0.541775138731049,0.717709471042804,-0.236183756923496,0.305591381807552,-0.332733108436257,0.384976362606547
"6",1,-0.027027027027027,0.083679571227023,0.9,0.8774,1.84992142020321,2.89291578543135,-0.944494194127563,0.905427226075642,-1.47146785214937,1.42144793328198


==> simuls/output/lp_hus_kepa_p1_d0_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.11576760443297,0.893,0.8792,1.69654551648952,2.58493739693486,0.179062748241054,1.87560826473057,-0.247201672112211,2.33773572482265
"2",-0.6,-0.309016994374948,0.10439518287439,0.941,0.9424,0.611373054928886,0.812014207761904,-0.608024921247106,0.00334813368178162,-0.714798393495567,0.0972158142663372
"3",-0.2,-0.809016994374947,0.12688239676786,0.935,0.9414,0.545068886289473,0.723728137160639,-1.05251536539373,-0.507446479104255,-1.17033223916812,-0.446604102007483
"4",0.2,0.331564341956946,0.143799433083596,0.9028,0.9298,0.520441328035243,0.69184179277148,0.0514688054640881,0.57191013349933,-0.00928751506184898,0.682554277709632
"5",0.6,0.0221358878492082,0.253103671585481,0.94,0.9436,0.409900255913147,0.543688651931931,-0.171888857115444,0.238011398797702,-0.245479071685072,0.298209580246859
"6",1,-0.027027027027027,0.0427741176854497,0.8954,0.8786,1.8281615962918,2.82466214035381,-0.949042895642794,0.879118700649011,-1.45827960983304,1.36638253052077


==> simuls/output/lp_hus_kepa_p1_d0_n5000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",0,0,0.15969022415614,0.742,0.938,0.41207366432022,0.5603990461014,-0.132463371519973,0.279610292800246,-0.26389046800153,0.296508578099869
"2",0.2,0.331564341956946,0.0466293676305415,0.944,0.944,0.201768641098708,0.268116383961109,0.228169283650058,0.429937924748766,0.195571790224756,0.463688174185864
"3",0.4,0.140688833771472,0.110209168317702,0.955,0.959,0.135590436615297,0.17996118316474,0.0754833234387775,0.211073760054074,0.0520478790604042,0.232009062225145
"4",0.6,0.0221358878492082,0.0904027351202723,0.933,0.943,0.147877826270019,0.196507585285039,-0.0491296256085338,0.0987482006614849,-0.0732720266656563,0.123235558619383
"5",0.8,-0.0244503016760596,0.101214573902583,0.932,0.944,0.143268468498039,0.19062263080175,-0.0963997413910899,0.0468687271069492,-0.120387856503637,0.0702347742981132
"6",1,-0.027027027027027,0.063018648035793,0.951,0.941,0.612893125801655,0.834100339619406,-0.339455222864638,0.273437902937016,-0.446691563362817,0.387408776256588


==> simuls/output/lp_hus_kepa_p1_d0_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.168391210257305,0.8802,0.8808,1.47447339312843,2.20963810274563,0.305288351325225,1.77976174445365,-0.0757861821989148,2.13385192054671
"2",-0.6,-0.309016994374948,0.0898193295510914,0.9422,0.9382,0.531185676827115,0.70583368487374,-0.567871895807118,-0.0366862189800027,-0.660638158347399,0.0451955265263413
"3",-0.2,-0.809016994374947,0.107154425967036,0.932,0.9364,0.484629757966708,0.644369569605452,-1.03122529896206,-0.546595540995355,-1.13077018768744,-0.48640061808199
"4",0.2,0.331564341956946,0.116130217271761,0.9316,0.9442,0.465532265036362,0.619015283318106,0.0869612222681045,0.552493487304467,0.0250788068657246,0.644094090183831
"5",0.6,0.0221358878492082,0.234340553298388,0.939,0.948,0.348315699456387,0.462708540870453,-0.144583326080123,0.203732373376265,-0.2074504428327,0.255258098037752
"6",1,-0.027027027027027,0.035411019124737,0.898,0.8808,1.80600315215485,2.75984915102562,-0.931007653521236,0.874995498633609,-1.38891776299975,1.37093138802587


==> simuls/output/lp_hus_kepa_p2_d1_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.436116083258601,0.8908,0.9264,28.5282240038485,69.743680614352,-15.5699443796598,12.9582796241888,-34.6404272965325,35.1032533178198
"2",-0.6,-4.48174824711233,0.334709607422301,0.8092,0.911,4.83484177713246,9.63537728962697,-6.31580435066448,-1.48096257353201,-9.34439723061129,0.29098005901566
"3",-0.2,2.76987274573569,0.563605498531815,0.3882,0.8186,2.34325273841728,4.59969106402551,0.169290310737118,2.51254304915439,0.1622498652624,4.76194092928791
"4",0.2,-0.82157941739522,0.467696517151393,0.4224,0.7824,2.76456858336244,5.46237605295119,-0.781254811515304,1.98331377184713,-2.5135082060546,2.94886784689658
"5",0.6,-0.38954287981362,0.406716520290991,0.926,0.9256,3.93018771198559,7.73626037017879,-2.31897286276846,1.61121484921714,-4.28467920599812,3.45158116418066
"6",1,0.0525931336742147,0.378139711679863,0.9188,0.9274,31.0818389274335,77.8360423812738,-15.544666375519,15.5371725519144,-38.1991906339353,39.6368517473383


==> simuls/output/lp_hus_kepa_p2_d1_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.280203763043521,0.9324,0.9366,19.9435274825861,40.6301998555189,-10.1854035218128,9.7581239607733,-20.3441675644977,20.2860322910212
"2",-0.6,-4.48174824711233,0.18649872787304,0.9328,0.949,3.24261663160423,6.35807546848957,-5.8710913009301,-2.62847466932587,-7.66266670845553,-1.30459123996596
"3",-0.2,2.76987274573569,0.402281392102869,0.4588,0.8636,1.20436135758593,2.36371298069261,1.37588558697654,2.58024694456247,1.548060871365,3.91177385205761
"4",0.2,-0.82157941739522,0.283727541696474,0.4018,0.9208,1.71327263470047,3.36204384539243,-0.71860762647127,0.994665008229203,-2.17206680166318,1.18997704372926
"5",0.6,-0.38954287981362,0.245602315380157,0.9486,0.9452,2.39581362457414,4.69185906396984,-1.59475818411544,0.801055440458697,-2.74242629288264,1.9494327710872
"6",1,0.0525931336742147,0.165453309307724,0.9286,0.9322,44.5644034170622,91.6353578631662,-22.308034670644,22.2563687464181,-45.6210782181152,46.0142796450512


==> simuls/output/lp_hus_kepa_p2_d1_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.254515875083747,0.941,0.9376,15.851286949144,32.2061578256717,-8.14600721666191,7.70527973248212,-16.1245198060191,16.0816380196526
"2",-0.6,-4.48174824711233,0.157913922702202,0.9374,0.9472,2.92074600242272,5.73713013156559,-5.77369380203958,-2.85294779961687,-7.35559873949785,-1.61846860793225
"3",-0.2,2.76987274573569,0.368166750651523,0.4926,0.8576,1.00422693041238,1.97109363209778,1.6010250455722,2.60525197598458,1.73151365665145,3.70260728874924
"4",0.2,-0.82157941739522,0.243828597602876,0.4832,0.9412,1.51476505591573,2.9731449820265,-0.811789086924874,0.702975968990852,-2.13698151999724,0.836163462029248
"5",0.6,-0.38954287981362,0.211433222251896,0.9456,0.9416,2.0865278980923,4.09458483960471,-1.42284397465264,0.663683923439653,-2.41549333213742,1.6790915074673
"6",1,0.0525931336742147,0.135822800548294,0.946,0.94,40.5672925833715,82.5747558066203,-20.168871685158,20.3984208982135,-40.9960582375941,41.5786975690261


==> simuls/output/lp_hus_kepa_p2_d1_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.368160316636346,0.9096,0.9238,28.9035995609477,61.1419998759012,-14.9908393057684,13.9127602551793,-30.8784407205072,30.2635591553938
"2",-0.6,-4.48174824711233,0.262367977230187,0.8762,0.9404,4.09610706828633,8.04072167675954,-6.10996651838946,-2.01385945010313,-8.52520249767914,-0.484480820919587
"3",-0.2,2.76987274573569,0.489755876205205,0.4002,0.8502,1.77457021923119,3.47563416820815,0.750175897871328,2.52474611710252,0.904464945970826,4.38009911417898
"4",0.2,-0.82157941739522,0.379131502403802,0.4,0.8618,2.27684222974261,4.4771085629628,-0.68455423709031,1.5922879926523,-2.34196501499029,2.13514354797252
"5",0.6,-0.38954287981362,0.338028077579603,0.937,0.933,3.16517344452823,6.15696638028344,-1.95097915141284,1.21419429311538,-3.48069293780835,2.6762734424751
"6",1,0.0525931336742147,0.269177804986066,0.9178,0.9212,46.2774934906949,102.57483243083,-22.5053300170803,23.7721634736145,-49.4537892961516,53.1210431346784


==> simuls/output/lp_hus_kepa_p2_d1_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.321107688680791,0.9202,0.9302,24.0586532463053,49.2747635545078,-12.4574324523746,11.6012207939307,-24.8393547328901,24.4354088216176
"2",-0.6,-4.48174824711233,0.220893988237784,0.9104,0.9416,3.61172429164048,7.08832328334139,-5.98385744041559,-2.37213314877512,-8.04285614958412,-0.954532866242736
"3",-0.2,2.76987274573569,0.445578658625652,0.4312,0.8582,1.4431756395861,2.83240710788889,1.09722659945976,2.54040223904586,1.27885895956879,4.11126606745768
"4",0.2,-0.82157941739522,0.327969689629507,0.3728,0.8938,1.96224698511918,3.85292527510557,-0.668131312305214,1.29411567281397,-2.23111715002836,1.62180812507721
"5",0.6,-0.38954287981362,0.28430450384075,0.9418,0.9378,2.76198914224944,5.41512993739204,-1.79847290597272,0.963516236276716,-3.13109888102288,2.28403105636916
"6",1,0.0525931336742147,0.203930458783315,0.9292,0.932,47.5794662678736,99.8868863731926,-23.5382023761419,24.0412638917318,-49.0767112696141,50.8101751035782


==> simuls/output/lp_hus_kepa_p2_d1_n5000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",0,4.71238898038469,0.170733351737168,0.929,0.949,19.6330760079247,39.79998765642,-4.84511543130264,14.7879605766221,-14.7496486588076,25.0503389976124
"2",0.2,-0.821579417395218,0.203995798581993,0.545,0.897,1.43686161033068,2.7434240078022,-1.0704748012061,0.366386809124585,-2.09767385087224,0.645750156929957
"3",0.4,-0.81479980645895,0.191511311847753,0.921,0.944,1.04784799115669,2.05809666706962,-1.33988794032423,-0.292039949167542,-1.8755379859413,0.182558681128319
"4",0.6,-0.38954287981362,0.200351938795931,0.947,0.944,0.985284302544093,1.93414894099213,-0.905697319742816,0.0795869828012776,-1.35938684581698,0.574762095175146
"5",0.8,-0.100002720162039,0.163637949992942,0.947,0.947,1.47801246155056,2.8849368826839,-0.818794867589585,0.659217593960974,-1.4986350853531,1.3863017973308
"6",1,0.0525931336742147,0.141725606154255,0.935,0.942,20.4822734531777,41.5244767948881,-10.1979146973388,10.2843587558389,-20.6191472653302,20.905329529558


==> simuls/output/lp_hus_kepa_p2_d1_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.294837236790185,0.9294,0.9346,21.6745438332725,44.292192657099,-11.219070512026,10.4554733212465,-22.5089934741644,21.7831991829346
"2",-0.6,-4.48174824711233,0.199570747333102,0.9248,0.9434,3.40497936903375,6.68094569974694,-5.89861806714209,-2.49363869810834,-7.80830421651463,-1.1273585167677
"3",-0.2,2.76987274573569,0.423454548833087,0.4412,0.851,1.29402601345085,2.54144965823389,1.25158712832285,2.5456131417737,1.4270670796123,3.96851673784618
"4",0.2,-0.82157941739522,0.301870120936798,0.389,0.9164,1.81304858481421,3.55379596045978,-0.695995486242648,1.11705309857157,-2.19369493816057,1.36010102229921
"5",0.6,-0.38954287981362,0.258327086989897,0.9458,0.938,2.53411787351907,4.96908632766875,-1.63718623024601,0.896931643273067,-2.83373351846717,2.13535280920158
"6",1,0.0525931336742147,0.17883104804779,0.9294,0.9262,46.66980797335,96.4577116774259,-22.8493424943844,23.8204654789655,-46.5399094860252,49.9178021914006


==> simuls/output/lp_hus_kuni_p1_d0_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.286386506938608,0.8882,0.893,1.68762797413221,2.64851400119398,0.371499031033027,2.05912700516524,-0.218778203024374,2.42973579816961
"2",-0.6,-0.309016994374948,0.175033330297955,0.9176,0.9186,0.843811349706895,1.2599350897764,-0.675598834776529,0.168212514930366,-0.936921077084741,0.323014012691656
"3",-0.2,-0.809016994374947,0.205061299730063,0.841,0.92,0.821919976942338,1.23393724509399,-1.0650603579852,-0.243140381042864,-1.42002210295335,-0.186084857859363
"4",0.2,0.331564341956946,0.280723441746777,0.7428,0.9042,0.753794407571182,1.13186207352444,-0.213174865857948,0.540619541713235,-0.247226220257276,0.884635853267161
"5",0.6,0.0221358878492082,0.271395888226165,0.9306,0.9324,0.771936374063191,1.14959128711376,-0.331963763817565,0.439972610245628,-0.538996757062314,0.610594530051447
"6",1,-0.027027027027027,0.266115139363551,0.9194,0.9066,1.69615353241583,2.66569372808936,-0.885092919373129,0.811060613042704,-1.34805210868401,1.31764161940536


==> simuls/output/lp_hus_kuni_p1_d0_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.125740637175643,0.8728,0.8932,1.34703430420673,2.10571801104825,0.356330158105446,1.70336446231218,-0.0319120872400719,2.07380592380818
"2",-0.6,-0.309016994374948,0.062132023697846,0.9438,0.939,0.508699632101999,0.762248840919776,-0.560835130894652,-0.0521354987926528,-0.688702145845854,0.0735466950739213
"3",-0.2,-0.809016994374947,0.0761912844266657,0.9342,0.9378,0.456515781763285,0.683189067087906,-1.01708572815854,-0.560569946395258,-1.14727471162586,-0.464085644537956
"4",0.2,0.331564341956946,0.0892088288985248,0.9326,0.9424,0.42550568219668,0.637444704841962,0.106219287086545,0.531724969283225,0.0129916521248257,0.650436356966787
"5",0.6,0.0221358878492082,0.166438850610103,0.9436,0.9464,0.328617204061951,0.492160024392737,-0.133274785013282,0.19534241904867,-0.224335452962264,0.267824571430475
"6",1,-0.027027027027027,0.0383989815496486,0.9178,0.8936,1.63592464595769,2.54738141338215,-0.849198741614055,0.786725904343632,-1.2988817209827,1.24849969239944


==> simuls/output/lp_hus_kuni_p1_d0_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.156441688501532,0.8094,0.8944,0.982195947011373,1.50731325105471,0.554316019231279,1.53651196624265,0.259318928018237,1.76663217907295
"2",-0.6,-0.309016994374948,0.0499031722839532,0.9412,0.9476,0.398119875398905,0.596791975116999,-0.507283769157654,-0.109163893758748,-0.607202208870777,-0.0104102337537783
"3",-0.2,-0.809016994374947,0.0571830151370525,0.9462,0.945,0.369792303234638,0.554940267628778,-0.985034062675874,-0.615241759441235,-1.08659021225614,-0.531649944627361
"4",0.2,0.331564341956946,0.0627007616766975,0.9442,0.943,0.353054181858506,0.528961321757336,0.148688882906988,0.501743064765494,0.0652940129628249,0.59425533472016
"5",0.6,0.0221358878492082,0.149643212106301,0.9322,0.9496,0.24531652008651,0.367690590357902,-0.0933146267412759,0.152001893345235,-0.160723131946048,0.206967458411854
"6",1,-0.027027027027027,0.0453278739497312,0.9184,0.8996,1.40960981733075,2.17133656350873,-0.722172608271633,0.687437209059122,-1.10889038991636,1.06244617359237


==> simuls/output/lp_hus_kuni_p1_d0_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.122182264536629,0.9086,0.8878,1.65649300114796,2.59275786942543,0.227253705435018,1.88374670658298,-0.274073995126309,2.31868387429913
"2",-0.6,-0.309016994374948,0.105520714803585,0.9274,0.9212,0.778553437244375,1.16861164922579,-0.686626802712859,0.0919266345315174,-0.889911169815679,0.278700479410113
"3",-0.2,-0.809016994374947,0.140299228949701,0.903,0.924,0.682315233872195,1.01972861226275,-1.09117115112353,-0.408855917251334,-1.32142468129514,-0.301696069032388
"4",0.2,0.331564341956946,0.187747153098869,0.8308,0.928,0.610544688578637,0.914151580513161,-0.0455741097814003,0.564970578797237,-0.121113611507665,0.793037969005499
"5",0.6,0.0221358878492082,0.206476831490563,0.9366,0.9394,0.589619079031976,0.879205899616911,-0.259377388868149,0.330241690163827,-0.417958727764926,0.461247171851985
"6",1,-0.027027027027027,0.0892942813134023,0.9192,0.8936,1.70748446049317,2.70167161149612,-0.868897312693046,0.838587147800129,-1.37312260353198,1.32854900796414


==> simuls/output/lp_hus_kuni_p1_d0_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.105404985521239,0.901,0.8886,1.57283638605317,2.45267432405411,0.240447660627347,1.81328404668051,-0.192544849875717,2.2601294741784
"2",-0.6,-0.309016994374948,0.0802120046646308,0.9402,0.9318,0.643328451230895,0.963794440878397,-0.624091018535488,0.0192374326954069,-0.787938924989298,0.175855515889097
"3",-0.2,-0.809016994374947,0.103029639893904,0.9334,0.9388,0.557696994670464,0.836117614248052,-1.05729852630215,-0.499601531631682,-1.22519038493204,-0.389072770683988
"4",0.2,0.331564341956946,0.131661778214548,0.8916,0.9318,0.507904621801216,0.761786791862609,0.0452335951888157,0.553138216990033,-0.0464208928882052,0.715365898974402
"5",0.6,0.0221358878492082,0.179031556050591,0.942,0.946,0.447182879589719,0.66835322872474,-0.187244733251782,0.259938146337937,-0.310317957817093,0.358035270907647
"6",1,-0.027027027027027,0.0511151661301382,0.907,0.893,1.67885771106136,2.63199603352566,-0.868279777668968,0.810577933392385,-1.35549866369868,1.27649736982697


==> simuls/output/lp_hus_kuni_p1_d0_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,1,0.11703712305734,0.8916,0.8972,1.45292396565725,2.26643237564471,0.301405394582037,1.75432936023929,-0.117963882017232,2.14846849362748
"2",-0.6,-0.309016994374948,0.0688102258961505,0.9416,0.9378,0.557359758204381,0.836169277588072,-0.580681602680866,-0.0233218444764843,-0.725229698405699,0.110939579182374
"3",-0.2,-0.809016994374947,0.0865613407350905,0.9346,0.9366,0.495047217315071,0.744224726442154,-1.03410946213103,-0.539062244815956,-1.18167834281709,-0.437453616374935
"4",0.2,0.331564341956946,0.104883955333755,0.922,0.937,0.455641671831829,0.683659598530107,0.0858881867436129,0.541529858575443,-0.00890559983363405,0.674753998696472
"5",0.6,0.0221358878492082,0.173032401650155,0.9494,0.951,0.374415285564366,0.560765410272579,-0.153859536269316,0.220555749295049,-0.257161848155181,0.303603562117398
"6",1,-0.027027027027027,0.0414225464567581,0.9152,0.8974,1.65552794043724,2.56784112482366,-0.850808150437788,0.804719789999447,-1.30096968050486,1.2668714443188


==> simuls/output/lp_hus_kuni_p2_d1_n100.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.371682099907351,0.9066,0.9282,26.8597732274812,74.0891678888525,-15.0832341051364,11.7765391223449,-36.8719538267788,37.2172140620735
"2",-0.6,-4.48174824711233,0.296896264158002,0.7916,0.9192,4.76233611909692,11.9205056077745,-6.19755036528203,-1.43521424618512,-10.4377878977001,1.48271771007441
"3",-0.2,2.76987274573569,0.466490056598144,0.4374,0.879,2.63558789440741,6.56764463118435,0.0643708856549405,2.69995878006235,-0.623710211617782,5.94393441956657
"4",0.2,-0.82157941739522,0.381026502603943,0.5016,0.8656,3.22901582668728,8.14706177504183,-1.01930159108479,2.20971423560249,-4.15693184241739,3.99012993262443
"5",0.6,-0.38954287981362,0.347717520232472,0.917,0.9318,4.15865041363573,10.2776778550388,-2.42953790071711,1.72911251291861,-5.57046221351136,4.70721564152743
"6",1,0.0525931336742147,0.323233965134172,0.926,0.932,28.0858028964586,77.2753181117639,-14.1565623975973,13.9292404988613,-38.533205692621,38.7421124191429


==> simuls/output/lp_hus_kuni_p2_d1_n1000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.242081382207274,0.9344,0.9408,22.424346650769,56.6239154951805,-11.4192875090356,11.0050591417334,-28.4308448768673,28.1930706183132
"2",-0.6,-4.48174824711233,0.15537559888757,0.9332,0.9466,3.58905806665777,8.96492060424842,-6.05764649937143,-2.46858843271367,-8.9376997010917,0.0272209031567494
"3",-0.2,2.76987274573569,0.339174757466369,0.5348,0.8856,1.37323196170894,3.43125714723818,1.3030753311173,2.67630729282625,1.01748596450098,4.44874311173915
"4",0.2,-0.82157941739522,0.217113658021633,0.623,0.9468,2.15996190501138,5.39990175974363,-1.04710897500579,1.11285293000558,-3.44057994724002,1.95932181250362
"5",0.6,-0.38954287981362,0.243623421725236,0.9456,0.9378,2.2015419451094,5.46566697992112,-1.47693434452818,0.724607600581207,-3.13579355329977,2.32987342662135
"6",1,0.0525931336742147,0.139488605648177,0.9346,0.9354,50.9899725556512,129.816993586841,-25.5961048276941,25.3938677279571,-63.9998168381888,65.8171767486516


==> simuls/output/lp_hus_kuni_p2_d1_n2000.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.221021244420548,0.9412,0.9434,17.518573753388,44.0372446494306,-8.93896342063883,8.5796103327491,-22.0711692604594,21.966075388971
"2",-0.6,-4.48174824711233,0.131262143820603,0.9448,0.944,3.24152044695144,8.11479263606964,-5.93242656437148,-2.69090611742005,-8.5553836215371,-0.440590985467471
"3",-0.2,2.76987274573569,0.309079672782243,0.562,0.8844,1.16205405586165,2.90805940079286,1.51811618471324,2.68017024057489,1.25274664396722,4.16080604476008
"4",0.2,-0.82157941739522,0.184581840442066,0.7128,0.948,1.93507855184714,4.83650665840938,-1.14180296961824,0.793275582228898,-3.20977556780879,1.62673109060059
"5",0.6,-0.38954287981362,0.209483363454459,0.9504,0.9342,1.91751319076704,4.77637322030275,-1.33378654875572,0.583726642011312,-2.7578706031647,2.01850261713805
"6",1,0.0525931336742147,0.114508488093623,0.9404,0.9414,46.6911449673253,117.430557708842,-23.209660485476,23.4814844818494,-58.3221742696375,59.1083834392039


==> simuls/output/lp_hus_kuni_p2_d1_n250.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.319048543638014,0.9168,0.9342,32.4152307367412,85.6976946423826,-16.877550668359,15.5376800683822,-43.3058407435076,42.391853898875
"2",-0.6,-4.48174824711233,0.224236016980035,0.8734,0.9322,4.41455163822491,11.0954932178429,-6.26540699572861,-1.8508553575037,-10.0427759868203,1.05271723102252
"3",-0.2,2.76987274573569,0.411394429620683,0.4704,0.8832,1.99353276705242,4.97520820488068,0.659511514800612,2.65304428185304,0.262137753770522,5.2373459586512
"4",0.2,-0.82157941739522,0.301592521390229,0.5264,0.9226,2.74184373668403,6.86092251353753,-0.958973873537367,1.78286986314667,-3.85119958511051,3.00972292842701
"5",0.6,-0.38954287981362,0.303983280528796,0.9334,0.9286,3.24403145591245,8.03115469976547,-1.97187476588281,1.27215669002963,-4.44824521558123,3.58290948418422
"6",1,0.0525931336742147,0.229585904073383,0.9176,0.9258,50.3834385226897,136.702362766741,-24.8785833819924,25.5048551406973,-66.624121628244,70.0782411384976


==> simuls/output/lp_hus_kuni_p2_d1_n500.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.277475902842625,0.9232,0.9372,27.2526360114704,69.4996905988687,-14.0662646202177,13.1863713912528,-35.1613922276773,34.3382983711911
"2",-0.6,-4.48174824711233,0.184495218896433,0.9152,0.9436,4.00978257035053,10.0159361945288,-6.19205372713205,-2.18227115678152,-9.49678752256089,0.519148671967884
"3",-0.2,2.76987274573569,0.376518206324213,0.5062,0.8864,1.628716077938,4.07034088143626,1.01736198206218,2.64607806000017,0.672566806453318,4.74290768788958
"4",0.2,-0.82157941739522,0.254899865494732,0.5518,0.9382,2.41666822366533,6.06981386597358,-0.971045435597411,1.44562278806791,-3.64759052399457,2.42222334197901
"5",0.6,-0.38954287981362,0.272514755969397,0.9436,0.9268,2.62893787300475,6.53988308785371,-1.71513756058162,0.91380031242313,-3.70042900292606,2.83945408492764
"6",1,0.0525931336742147,0.17450607995119,0.931,0.9298,53.7180173213253,139.796777576472,-26.7550236914391,26.9629936298862,-68.4622207272871,71.3345568491844


==> simuls/output/lp_hus_kuni_p2_d1_n750.csv <==
"","eval","m.pob","h.hat","ec.us","ec.rb","il.us","il.rb","lb.us","ub.us","lb.rb","ub.rb"
"1",-1,-8.65623223059247e-16,0.255911052341888,0.9352,0.9394,24.361123252101,61.6288968376182,-12.3764567851886,11.9846664669125,-31.192965432131,30.4359314054873
"2",-0.6,-4.48174824711233,0.166543751952628,0.9264,0.9428,3.76003308734853,9.3948230519958,-6.09746648465966,-2.33743339731114,-9.1793619551043,0.215461096891485
"3",-0.2,2.76987274573569,0.355440656588734,0.5156,0.8816,1.46941296896086,3.6665383258227,1.18378717661602,2.65320014557688,0.875060753671841,4.54159907949453
"4",0.2,-0.82157941739522,0.232375852430908,0.6,0.9474,2.26682816084649,5.66380743845681,-1.01651568540238,1.25031247544411,-3.53085129653741,2.13295614191939
"5",0.6,-0.38954287981362,0.256400214291451,0.9456,0.9376,2.35933143158103,5.85714199673316,-1.54085017459105,0.818481256989974,-3.29025914499306,2.5668828517401
"6",1,0.0525931336742147,0.153701336987641,0.9346,0.9322,51.8889172088596,132.357886950691,-25.3578916651339,26.5310255437259,-64.0856495133814,68.2722374373097


==> simuls/output/table_rho_bnd_L2.txt <==
%latex.default(table1, file = paste("simuls/table_rho_bnd_L",     L.m, ".txt", sep = ""), n.cgroup = c(1, 3), cgroup = c("$p$",     "Kernel"), landscape = FALSE, center = "none", col.just = rep("c",     4), title = "", table.env = FALSE)%
\begin{tabular}{ccccc}
\multicolumn{1}{c}{\bfseries $p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries Kernel}\tabularnewline
\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{Triangular}&\multicolumn{1}{c}{Epanechnikov}&\multicolumn{1}{c}{Uniform}\tabularnewline
$0$&&$0.778$&$0.846$&$1.000$\tabularnewline
$1$&&$0.850$&$0.898$&$1.000$\tabularnewline
$2$&&$0.887$&$0.924$&$1.000$\tabularnewline
$3$&&$0.909$&$0.940$&$1.000$\tabularnewline
$4$&&$0.924$&$0.950$&$1.000$\tabularnewline
\end{tabular}


==> simuls/output/table_rho_int_L2.txt <==
%latex.default(table2, file = paste("simuls/table_rho_int_L",     L.m, ".txt", sep = ""), n.cgroup = c(1, 3), cgroup = c("$p$",     "Kernel"), landscape = FALSE, center = "none", col.just = rep("c",     4), title = "", table.env = FALSE)%
\begin{tabular}{ccccc}
\multicolumn{1}{c}{\bfseries $p$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{3}{c}{\bfseries Kernel}\tabularnewline
\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{Triangular}&\multicolumn{1}{c}{Epanechnikov}&\multicolumn{1}{c}{Uniform}\tabularnewline
$1$&&$0.798$&$0.865$&$1.000$\tabularnewline
$3$&&$0.867$&$0.915$&$1.000$\tabularnewline
$5$&&$0.900$&$0.938$&$1.000$\tabularnewline
$7$&&$0.919$&$0.951$&$1.000$\tabularnewline
\end{tabular}

